Bidding Aggregated Flexibility in European Electricity Auctions

Bidding flexibility in day-ahead and intraday auctions would enable decentralized flexible resources, such as electric vehicles and heat pumps, to efficiently align their consumption with the intermittent generation of renewable energy. However, because these resources are individually too small to participate in those auctions directly, an aggregator (e.g., a utility) must act on their behalf. This requires aggregating many decentralized resources, which is a computationally challenging task. In this paper, we propose a computationally efficient and highly accurate method that is readily applicable to European day-ahead and intraday auctions. Distinct from existing methods, we aggregate only economically relevant power profiles, identified through price forecasts. The resulting flexibility is then conveyed to the market operator via exclusive groups of block bids. We evaluate our method for a utility serving the Swiss town of Losone, where flexibility from multiple heat pumps distributed across the grid must be aggregated and bid in the Swiss day-ahead auction. Results show that our method aggregates accurately, achieving 98% of the theoretically possible cost savings. This aggregation accuracy remains stable even as the number of heat pumps increases, while computation time grows only linearly, demonstrating strong scalability.

==> results/comp_time_all.csv <==
NumberBids;System15;Combined15;System30;Combined30;System45;Combined45;System60;Combined60
1;0.226318681;6.456868132;0.552637363;7.657252747;0.872197802;9.678461538;1.149120879;13.86324176
2;0.454835165;13.05972527;1.107692308;15.55483516;1.803406593;19.62252747;2.330714286;28.46318681
3;0.672747253;19.88620879;1.662142857;23.76346154;2.701318681;29.58945055;3.505769231;42.52065934
4;0.888516484;26.70945055;2.220769231;31.76587912;3.577527473;39.62895604;4.679065934;56.76203297
5;1.110494505;33.4132967;2.780714286;39.54318681;4.433186813;49.36467033;5.838241758;70.94494505
6;1.326923077;40.06708791;3.336593407;47.2332967;5.309120879;59.36758242;6.992637363;85.25505495
7;1.550714286;46.69230769;3.903186813;55.01324176;6.173076923;69.3232967;8.167197802;99.40532967
8;1.765054945;53.5028022;4.458681319;62.94489011;7.073076923;79.05725275;9.323626374;113.5515385
9;1.986208791;60.26126374;5.009725275;71.13362637;7.97032967;88.94989011;10.48642857;127.669011
10;2.20521978;66.99461538;5.579230769;78.99587912;8.857362637;99.01082418;11.65923077;142.1801099
11;2.417582418;73.72516484;6.152417582;86.97324176;9.737582418;108.7474176;12.83747253;156.456978
12;2.636648352;80.35972527;6.706318681;95.05554945;10.62384615;118.6779121;13.995;170.8114835
13;2.853461538;86.97576923;7.258956044;102.9980769;11.53120879;128.350989;15.15747253;184.873956
14;3.071758242;93.5367033;7.825549451;110.9927473;12.43725275;138.1873077;16.34027473;199.1021429
15;3.286923077;100.2912088;8.393791209;118.9084066;13.32126374;148.0880769;17.53615385;213.2679121
16;3.502637363;106.9907143;8.95043956;126.8588462;14.22324176;157.933956;18.71087912;227.3320879
17;3.718516484;113.5684615;9.512967033;135.0848352;15.10697802;167.5621429;19.86478022;241.3473077
18;3.93021978;120.1815385;10.08857143;143.013956;15.98631868;177.601978;21.03434066;255.5775275
19;4.141263736;126.9415385;10.65736264;151.0247802;16.86203297;187.2854396;22.19807692;270.2095604
20;4.358791209;133.4808242;11.21747253;158.915989;17.74730769;197.2995055;23.35796703;284.5318681
21;4.569450549;140.245989;11.78230769;166.8721978;18.64313187;207.4352198;24.52736264;298.8334066
22;4.774505495;146.9712637;12.34236264;174.7536264;19.54148352;217.3102747;25.69675824;313.3504945
23;4.984615385;153.5873626;12.90631868;183.0121978;20.4417033;227.2757692;26.85879121;327.5237363
24;5.197252747;160.4734066;13.47087912;191.2217033;21.35620879;237.2135165;28.02714286;341.7849451


==> results/comp_time_trans.csv <==
HPshare;System24;Combined24;System10;Combined10;System5;Combined5
15;5.197252747;160.4734066;2.20521978;66.99461538;1.110494505;33.4132967
30;13.47087912;191.2217033;5.579230769;78.99587912;2.780714286;39.54318681
45;21.35620879;237.2135165;8.857362637;99.01082418;4.433186813;49.36467033
60;28.02714286;341.7849451;11.65923077;142.1801099;5.838241758;70.94494505


==> results/relative_savings_all.csv <==
NumberBids;System15;Combined15;System30;Combined30;System45;Combined45;System60;Combined60
1;91.16;91.16;91.19;91.15;91.21;91.18;91.22;90.9
2;92.14;92.14;92.17;92.13;92.18;92.15;92.18;91.95
3;92.87;92.86;92.88;92.85;92.89;92.87;92.89;92.71
4;94.06;94.05;94.07;94.04;94.08;94.06;94.08;93.87
5;94.7;94.69;94.71;94.67;94.72;94.69;94.72;94.5
6;95.15;95.15;95.16;95.12;95.18;95.14;95.17;94.93
7;95.59;95.59;95.6;95.56;95.61;95.56;95.6;95.32
8;95.88;95.88;95.89;95.85;95.9;95.84;95.89;95.64
9;96.12;96.13;96.13;96.09;96.14;96.09;96.13;95.9
10;96.44;96.44;96.44;96.4;96.46;96.39;96.45;96.19
11;96.81;96.8;96.81;96.76;96.82;96.75;96.81;96.56
12;96.9;96.9;96.9;96.85;96.91;96.85;96.9;96.65
13;96.96;96.96;96.96;96.91;96.97;96.92;96.96;96.7
14;97.07;97.07;97.06;97.02;97.07;97.02;97.06;96.82
15;97.12;97.12;97.12;97.08;97.13;97.09;97.12;96.93
16;97.15;97.15;97.14;97.1;97.15;97.11;97.14;96.96
17;97.32;97.32;97.31;97.27;97.32;97.28;97.3;97.14
18;97.42;97.42;97.41;97.37;97.42;97.38;97.4;97.26
19;97.47;97.47;97.45;97.42;97.47;97.43;97.45;97.31
20;97.54;97.54;97.53;97.5;97.55;97.51;97.53;97.39
21;97.56;97.56;97.55;97.52;97.56;97.53;97.55;97.41
22;97.67;97.67;97.66;97.63;97.67;97.68;97.66;97.49
23;97.68;97.68;97.67;97.64;97.68;97.68;97.67;97.5
24;97.69;97.69;97.68;97.65;97.69;97.7;97.67;97.52


==> results/relative_savings_combined_trans.csv <==
HPshare;1 bid;2 bids;3 bids;4 bids;5 bids;10 bids;15 bids;20 bids;24 bids
15;91.16;92.14;92.86;94.05;94.69;96.44;97.12;97.54;97.69
30;91.15;92.13;92.85;94.04;94.67;96.4;97.08;97.5;97.65
45;91.18;92.15;92.87;94.06;94.69;96.39;97.09;97.51;97.7
60;90.9;91.95;92.71;93.87;94.5;96.19;96.93;97.39;97.52


==> results/relative_savings_system_trans.csv <==
HPshare;1 bid;2 bids;3 bids;4 bids;5 bids;10 bids;15 bids;20 bids;24 bids
15;91.16;92.14;92.87;94.06;94.7;96.44;97.12;97.54;97.69
30;91.19;92.17;92.88;94.07;94.71;96.44;97.12;97.53;97.68
45;91.21;92.18;92.89;94.08;94.72;96.46;97.13;97.55;97.69
60;91.22;92.18;92.89;94.08;94.72;96.45;97.12;97.53;97.67


==> results/volatility.csv <==
Day;Total_Saving;Relative_Saving;StdDev;MeanPrice;CoV
01.10.2024;117.46;30.84153866;21.68286253;90.55333333;0.23944853
02.10.2024;52.94;22.24463213;21.77812345;96.79;0.225003858
03.10.2024;98.75;23.05626897;17.87209143;85.42458333;0.20921485
04.10.2024;83.39;20.03700322;18.56265036;98.10166667;0.189218501
05.10.2024;172.69;39.76558362;23.52301845;83.90666667;0.280347431
06.10.2024;254.32;87.09887325;32.35666443;53.57875;0.603908535
07.10.2024;173.44;42.12367028;33.84005807;83.87791667;0.403444189
08.10.2024;111.81;32.91433618;26.44787422;86.81375;0.304650752
09.10.2024;127.92;39.85791737;24.20210459;76.05833333;0.318204509
10.10.2024;116.24;60.04132231;23.904837;58.11833333;0.411313189
11.10.2024;132.16;36.7029549;26.57941488;83.36791667;0.318820668
12.10.2024;196.78;69.20344646;26.02940558;53.04625;0.490692661
13.10.2024;143.82;188.5669333;28.64015392;14.81583333;1.933077491
14.10.2024;146.3;42.28934817;23.63688986;86.29666667;0.273902698
15.10.2024;172.23;50.96919298;30.43632474;87.88875;0.346305127
16.10.2024;108.57;85.09954538;25.62934875;36.39041667;0.704288411
17.10.2024;148.72;86.19950154;27.89509834;62.63625;0.445350709
18.10.2024;31.87;12.25863528;11.36257293;85.92125;0.132244037
19.10.2024;72.89;22.94302801;11.712838;76.01;0.154096014
20.10.2024;96.07;106.0375276;26.61073459;30.91708333;0.860712969
21.10.2024;140.88;97.94896753;35.85594572;79.38208333;0.451688142
22.10.2024;50.51;26.19677403;25.2931515;98.515;0.256744166
23.10.2024;108.32;26.39697819;34.75978644;111.2866667;0.312344574
24.10.2024;81.44;22.18771285;27.79677038;101.97;0.272597532
25.10.2024;80.44;23.16086493;19.27083394;103.6266667;0.185964043
26.10.2024;61.46;21.00119597;17.24714149;99.08125;0.174070689
27.10.2024;169.37;63.75442295;32.41435591;82.80916667;0.391434393
28.10.2024;85.84;18.85971658;26.04627315;117.3966667;0.221865526
29.10.2024;73.87;15.34259663;26.07362073;128.0075;0.203688227
30.10.2024;80.77;15.58093327;23.86193329;126.9808333;0.187917599
31.10.2024;57.09;12.258965;12.50341519;104.485;0.119667083
01.11.2024;224.68;52.49164778;25.89762629;79.66291667;0.325090109
02.11.2024;61.07;12.18183994;17.96265159;103.01;0.174377746
03.11.2024;215.11;34.6789405;25.17156384;94.10791667;0.267475519
04.11.2024;106.41;15.25722643;24.58393696;121.6;0.202170534
05.11.2024;154.29;18.84550085;33.7029829;130.3270833;0.258603063
06.11.2024;139.84;15.21653972;21.48726427;135.6029167;0.158457243
07.11.2024;128.3;14.93718929;21.16040097;126.7729167;0.166915786
08.11.2024;99.53;11.62937431;15.66436507;116.17125;0.134838569
09.11.2024;73.88;8.330890147;16.4531308;115.085;0.142965033
10.11.2024;48.24;5.813028704;12.32195612;114.41125;0.107698816
11.11.2024;116.17;11.68888665;15.82380071;122.5491667;0.129122059
12.11.2024;180.09;15.25204106;22.91236338;137.8470833;0.166215801
13.11.2024;226.32;17.4538051;28.38942225;146.2620833;0.194099671
14.11.2024;121.42;10.01261679;16.38678284;130.8445833;0.125238527
15.11.2024;101.12;7.932784712;12.8129304;126.71875;0.101113138
16.11.2024;82.93;6.821977082;9.042089735;117.5495833;0.076921495
17.11.2024;57.12;4.593301435;7.601192126;118.68;0.064047793
18.11.2024;126.06;10.95973779;18.89247085;136.55125;0.138354434
19.11.2024;126.18;10.49680554;15.1769194;134.2929167;0.113013551
20.11.2024;111.44;8.933066132;12.78043409;128.7245833;0.099285107
21.11.2024;141.89;8.398094167;16.79163322;133.38625;0.125887288
22.11.2024;79.53;4.077248818;10.20708995;130.25375;0.078363118
23.11.2024;66.44;3.692403452;8.520597029;129.2154167;0.065941025
24.11.2024;46.04;3.272931492;5.649821066;124.4879167;0.045384494
25.11.2024;65.63;5.46320267;8.095156798;131.38375;0.061614597
26.11.2024;105.5;9.435480986;13.57455259;134.2379167;0.101123087
27.11.2024;177.29;14.61872093;24.14247925;139.3879167;0.17320353
28.11.2024;60.54;5.179361263;8.05067969;131.005;0.061453225
29.11.2024;197.76;14.54032116;24.4273124;138.4479167;0.176436836
30.11.2024;96.57;7.0272591;11.38238245;116.1195833;0.098022936
01.12.2024;109.31;8.913224286;14.75372613;105.365;0.140024924
02.12.2024;137.91;10.96673638;17.92191032;127.4645833;0.140603059
03.12.2024;168.19;12.67798859;25.90243405;145.07125;0.178549741
04.12.2024;386.37;19.88134076;47.32566902;177.635;0.266420857
05.12.2024;100.46;6.631548373;13.31449085;131.2466667;0.101446316
06.12.2024;88.06;6.417852796;10.97775366;128.5416667;0.085402297
07.12.2024;29.99;2.350092468;3.926146468;119.09;0.032967894
08.12.2024;76.94;6.276051651;11.35483616;118.0320833;0.096201269
09.12.2024;122.1;8.699555404;16.202104;132.715;0.122081935
10.12.2024;200.92;11.15503342;25.12515571;153.2983333;0.163897122
11.12.2024;493.25;22.47920702;62.83596978;200.59875;0.31324208
12.12.2024;345.08;17.22540583;45.93967755;175.2379167;0.262156036
13.12.2024;496.25;22.65816196;59.27376411;187.5908333;0.31597367
14.12.2024;48.3;3.470625431;7.079000329;120.6275;0.058684797
15.12.2024;37.02;3.221511552;4.713292873;103.7091667;0.045447216
16.12.2024;77.81;8.116114362;11.47288865;115.77;0.099100705
17.12.2024;76.4;7.025028964;9.944053053;120.1954167;0.082732381
18.12.2024;90.78;7.684428831;12.59768241;120.3325;0.104690607
19.12.2024;108.88;9.430514053;12.34318769;114.1704167;0.108111962
20.12.2024;120.43;10.10903963;15.30493124;106.12375;0.144217776
21.12.2024;122.85;10.17357603;14.51127013;103.4029167;0.140337145
22.12.2024;141.66;12.11887897;15.1392786;97.365;0.155489946
23.12.2024;195.55;16.54651301;27.42921303;100.7216667;0.272326838
24.12.2024;129.08;10.82241282;15.89517263;101.61;0.156433153
25.12.2024;105.51;10.51797356;15.35632136;96.58666667;0.158990075
26.12.2024;95.24;7.623225063;12.07053086;115.0225;0.104940606
27.12.2024;125.81;8.889532665;16.54974977;126.56;0.130766038
28.12.2024;85.61;7.641089264;10.92072175;119.33625;0.091512191
29.12.2024;91.18;8.61432067;13.07781494;109.58;0.119344907
30.12.2024;101.66;7.901629915;12.62454183;124.6204167;0.101303961
31.12.2024;75.88;6.158591023;9.611960507;113.5225;0.084670092
01.01.2025;143.43;14.16368771;17.32787498;85.93083333;0.201649097
02.01.2025;96.57;7.175817562;12.56191016;124.6295833;0.100793967
03.01.2025;112.23;7.390408208;12.60406967;125.77625;0.100210252
04.01.2025;84.83;4.776706027;11.41974793;127.5891667;0.089504056
05.01.2025;65.93;4.855183993;8.354862812;123.0925;0.06787467
06.01.2025;102.09;7.313299187;13.01069893;124.0154167;0.104911948
07.01.2025;79.88;5.018060747;10.28090497;130.25375;0.078929819
08.01.2025;95.32;6.291541533;13.89274515;128.70125;0.107945689
09.01.2025;142.07;10.86369719;17.52158676;129.07875;0.135743387
10.01.2025;125.34;8.995650739;14.73585733;122.1104167;0.120676497
11.01.2025;76.23;4.650552722;8.418742021;115.6179167;0.072815203
12.01.2025;106.38;5.794685754;15.72258958;114.1783333;0.137702041
13.01.2025;188.52;8.862020985;22.31485589;135.3775;0.164834303
14.01.2025;180.74;7.695943385;23.58536972;145.9904167;0.161554233
15.01.2025;225.67;10.43831004;34.09464697;163.1429167;0.208986376
16.01.2025;282.1;12.87610458;31.80182562;154.8720833;0.205342531
17.01.2025;228.85;10.21692836;25.93659819;147.0595833;0.176367956
18.01.2025;101.5;6.054171414;12.8272745;134.4683333;0.09539253
19.01.2025;104.49;6.687531201;14.44394823;132.2966667;0.109178474
20.01.2025;455.85;22.32960724;52.04224778;181.3483333;0.286973951
21.01.2025;363.9;20.00219865;46.19294426;168.9370833;0.273432827
22.01.2025;225.08;11.6840914;26.50602682;162.3233333;0.163291538
23.01.2025;138.58;8.73572203;16.68665352;149.0633333;0.111943381
24.01.2025;104.71;6.921373566;11.70324119;140.6775;0.08319199
25.01.2025;66.98;4.559905779;6.816665426;136.2133333;0.050044039
26.01.2025;100.49;7.066757618;11.82570337;131.2158333;0.090124058
27.01.2025;104.22;6.982774216;13.58719623;137.6033333;0.098741767
28.01.2025;107.21;7.183297711;12.09928923;134.9545833;0.089654526
29.01.2025;105.25;6.407992791;12.55832939;134.2675;0.093532161
30.01.2025;135.68;8.684075781;16.1825972;144.28;0.112161056
31.01.2025;130.69;8.015922668;16.48268259;146.1741667;0.112760572
01.02.2025;96.27;6.432064782;11.84964049;140.7883333;0.084166352
02.02.2025;178.69;13.02937059;20.2585032;136.0895833;0.148861527
03.02.2025;282.22;15.58279499;34.22578899;162.2133333;0.210992452
04.02.2025;182.64;9.466547799;19.01289287;149.5279167;0.127152797
05.02.2025;159.13;9.659932496;18.27087982;149.4283333;0.122271857
06.02.2025;160.06;9.254483851;19.90831954;154.7170833;0.128675639
07.02.2025;54.54;2.880304191;6.622461723;148.3058333;0.044654088
08.02.2025;64.12;3.656686627;6.785180089;147.6691667;0.045948523
09.02.2025;65.89;4.242209632;7.802571192;144.7429167;0.053906411
10.02.2025;67.39;4.377366825;8.64917048;155.8675;0.055490532
11.02.2025;60.16;3.675711344;7.940617093;163.1479167;0.048671275
12.02.2025;112.32;7.262945528;14.18878935;164.6770833;0.086161286
13.02.2025;156.23;9.331621073;19.4453989;169.9191667;0.114439114
14.02.2025;168.46;7.945814132;20.1058362;169.6916667;0.118484523
15.02.2025;125.28;7.16573625;15.04930994;140.1208333;0.107402373
16.02.2025;147.83;8.208946936;18.05816327;133.4254167;0.135342753
17.02.2025;188.24;8.608523463;22.38360617;160.0141667;0.139885153
18.02.2025;174.15;8.504829903;18.57459998;153.8258333;0.120750849
19.02.2025;91.62;4.746633786;10.59861462;151.3183333;0.070041841
20.02.2025;90.43;5.195006635;10.21509134;146.9270833;0.069524904
21.02.2025;69.2;4.728196999;7.075676595;143.9208333;0.049163672
22.02.2025;122.94;10.62428705;14.18944249;129.325;0.109719254
23.02.2025;117.52;11.5561237;15.58208851;125.0795833;0.124577394
24.02.2025;111.96;8.850173114;14.67540918;143.5720833;0.102216314
25.02.2025;156.82;11.28290728;20.08338097;146.715;0.136887032
26.02.2025;162.12;12.20525793;18.91537504;144.0095833;0.13134803
27.02.2025;142.5;10.92531683;16.70174275;136.3175;0.1225209
28.02.2025;135.18;9.889531056;15.12717976;134.5275;0.112446747
01.03.2025;114.41;7.875625555;12.26485275;126.9195833;0.096634833
02.03.2025;262.59;22.3099209;30.67979819;104.4954167;0.293599463
03.03.2025;189.37;14.94444269;19.97510066;126.56875;0.157820162
04.03.2025;197.12;15.98468999;21.08685585;133.78875;0.157613072
05.03.2025;165.51;15.74725986;17.69816219;129.2833333;0.136894383
06.03.2025;225.6;22.43548307;24.44948418;120.79625;0.202402675
07.03.2025;383.7;37.82606124;42.57013408;114.63125;0.371365872
08.03.2025;426.63;47.74123519;43.40360801;101.9116667;0.425894399
09.03.2025;519.43;74.31256974;52.01075786;81.34125;0.639414293
10.03.2025;163.32;14.88312753;20.93534934;123.7;0.169242921
11.03.2025;177.46;17.22260503;25.59151471;125.4641667;0.203974692
12.03.2025;195.55;17.34922015;23.10257725;129.3933333;0.178545344
13.03.2025;166.82;14.48731643;20.0650401;122.5358333;0.163748347
14.03.2025;144.34;12.93056339;18.07158009;128.21375;0.140948846
15.03.2025;109.46;10.84814969;14.2180844;116.6475;0.12188932
16.03.2025;290.94;34.92257832;35.33094952;93.97125;0.375976158
17.03.2025;152.84;15.69795508;18.65132452;125.8225;0.148235209
18.03.2025;223.92;17.23296675;29.0724062;120.4975;0.241269787
19.03.2025;445.14;36.92545064;51.51532186;115.9329167;0.444354575
20.03.2025;229.84;19.87375703;28.12640169;125.81125;0.223560307
21.03.2025;135.37;12.8299419;15.13175555;127.7820833;0.118418445
22.03.2025;124.42;12.40466197;15.54473635;118.7475;0.130905799
23.03.2025;396.08;52.16589619;46.57922292;90.54083333;0.514455425
24.03.2025;175.05;19.20566131;25.6962468;128.5629167;0.19987293
25.03.2025;114.63;12.95356695;15.90896985;125.0279167;0.127243341
26.03.2025;94.94;12.67472131;17.90307353;124.16375;0.144189214
27.03.2025;133.57;19.34535448;22.43197097;118.7454167;0.188908099
28.03.2025;204;27.90659499;26.10991781;116.0091667;0.225067713
29.03.2025;46.53;7.319260052;10.53383265;117.1870833;0.089889025
30.03.2025;489.56;112.6720368;57.15551972;73.33583333;0.779366881

